Age of Broadcast and Collection in Spatially Distributed Wireless Networks

We consider a wireless network with a base station broadcasting and collecting time-sensitive data to and from spatially distributed nodes in the presence of wireless interference. The Age of Information (AoI) is the time that has elapsed since the most-recently delivered packet was generated, and captures the freshness of information. In the context of broadcast and collection, we define the Age of Broadcast (AoB) to be the amount of time elapsed until all nodes receive a fresh update, and the Age of Collection (AoC) as the amount of time that elapses until the base station receives an update from all nodes. We quantify the average broadcast and collection ages in two scenarios: 1) instance-dependent, in which the locations of all nodes and interferers are known, and 2) instance-independent, in which they are not known but are located randomly, and expected age is characterized with respect to node locations. In the instance-independent case, we show that AoB and AoC scale super-exponentially with respect to the radius of the region surrounding the base station. Simulation results highlight how expected AoB and AoC are affected by network parameters such as network density, medium access probability, and the size of the coverage region.

==> association_infocom.csv <==
num_nodes,aobs,aobs_assosrted_rested
1,7.475796,1.497853499363598
1,9.014614666666667,1.815408543176706
1,12.533350666666667,2.531890338263913
1,15.654405333333333,3.1566417377435463
1,22.019645333333333,4.404551945147333
1,23.511441333333334,4.719006284857091
1,28.566074666666665,5.77746820323888
1,29.946861333333334,6.051637689232733
1,37.50849733333333,7.592135855890279
1,46.57412266666667,9.418457968434206
1,53.512773333333335,10.76017626498205
2,6.560317333333333,1.3175404964600856
2,7.986382666666667,1.631516117174452
2,8.60556,1.7737278569124026
2,9.771132,2.0449701009908914
2,10.292768,2.063773228363801
2,10.775044,2.1638512760858415
2,13.335776,2.7452628210368495
2,16.104948,3.2767581740841534
2,16.303148,3.40493520753869
2,18.258510666666666,3.681997663458241
2,22.55808,4.536205434392386
2,23.613693333333334,4.906603605071095
2,25.807109333333333,5.219360972593421
2,27.041826666666665,5.456976454704087
2,30.751836,6.354311635591242
2,31.330601333333334,6.619419963111314
2,31.925194666666666,6.506123202253644
2,36.83141333333333,7.862064769937422
2,38.83314,7.898779592785929
2,46.683242666666665,9.440528486667562
2,47.403668,9.532544980503705
2,47.47389866666666,9.522155591405554
2,53.42098,10.711460921356972
2,55.098772,11.024000713405668
2,66.84407733333333,14.360696210483807
2,68.82592933333333,14.366815003680475
2,77.45749466666666,15.772633384065951
2,128.60349866666667,25.7591221614987
3,6.45336,1.3313259156336006
3,9.702317333333333,1.9884337011511608
3,12.196937333333333,2.690853371314387
3,15.395672,3.2330132547332533
3,16.963422666666666,3.5508844147147895
3,21.725032,4.452420222735393
3,22.431749333333332,4.796140998552685
3,24.078057333333334,4.823328408554108
3,25.401445333333335,5.309781103817423
3,28.512345333333332,5.920133287868078
3,31.032858666666666,6.492442689291014
3,31.818750666666666,6.507627155902136
3,33.298565333333336,6.757131095329776
3,33.407998666666664,6.962858695476577
3,33.717666666666666,6.918674940295919
3,34.551992,7.086669405178554
3,41.87694666666667,8.442023979417039
3,48.72753866666667,10.325394082217075
3,50.208666666666666,10.178051318123766
3,51.448472,10.653852127787133
3,60.272604,12.341807937471172
3,66.23234,13.469225988435289
3,67.300516,13.870786555738709
3,68.08665466666666,14.142142608686843
3,73.17707733333333,15.022563296238792
3,89.460128,17.946719238336378
4,10.582072,2.163964729633248
4,15.655884,3.2029229775854637
4,17.105704,3.5514106276649393
4,18.62296,3.9116401474929523
4,20.840949333333334,4.511238129235959
4,21.309470666666666,4.530289526120611
4,21.451276,4.394088412427176
4,24.273396,5.001285494981033
4,24.809341333333332,5.222166781885178
4,26.21824,5.768925640681674
4,26.688,5.482448385554571
4,28.716365333333332,5.976264968504363
4,28.826578666666666,5.861730377713015
4,31.807968,6.953272906762464
4,31.916394666666665,7.014717789222429
4,31.968822666666668,6.692385228817612
4,34.273086666666664,7.1806483338729
4,35.59798133333334,7.397532400903521
4,40.169457333333334,8.391309215771127
4,52.935613333333336,10.989148785493093
4,53.606082666666666,10.848410046933964
4,55.608362666666665,11.93345761021155
4,56.24547333333334,11.59869214466148
4,56.518388,11.355553188525468
4,68.32754666666666,14.148935339068172
4,69.45724266666667,14.053327898547762
4,71.88838533333333,14.834917548005716
4,72.89467733333333,15.554377040160164
4,79.86862133333334,16.390193835162467
4,85.35612666666667,17.20864979021011
4,92.20703333333333,18.96524377313885
4,128.569936,26.390072997282005
4,135.66339733333334,28.205665691532637
5,14.492165333333332,3.087729008252369
5,17.033829333333333,3.623923856539257
5,36.79306,7.387833062390999
5,45.10392133333333,9.963492854622999
5,50.175237333333335,10.610034918686557
5,52.313116,11.09396491779966
5,52.804414666666666,10.79026420837942
5,56.421968,11.773611948939859
5,60.203266666666664,12.826318421349283
5,75.069996,15.843490101015735
5,76.09739333333333,15.765967613777187
5,77.97432133333334,16.750836167167385
5,135.25206,27.876556270180526
6,25.974918666666667,6.015674835910687
6,40.64050133333333,8.379652896246853
6,42.28683733333333,9.08178525756974
6,46.13848933333333,9.699571487508674
6,46.501258666666665,9.916807881390081
6,50.73813333333333,10.458501742656916
6,65.776848,13.816423338653761
6,69.223468,14.32571980451052
7,12.304689333333334,2.6861003645824995
7,39.658518666666666,8.572220686686101
7,41.02379466666667,8.784078926988386
7,47.35044,10.140775223733742
7,146.21412666666666,32.22587526532668
8,75.846456,15.59158398825874


==> tdta.csv <==
a,b,c,d
1,4,5,1
2,3,1,5
3,5,6,1
4,1,4,9
5,3,4,7

